Degeneracies between baryons and dark matter: the challenge of constraining the nature of dark matter with JWST

The James Webb Space Telescope (JWST) will revolutionise our understanding of early galaxy formation, and could potentially set stringent constraints on the nature of dark matter. We use a semi-empirical model of galaxy formation to investigate the extent to which uncertainties in the implementation of baryonic physics may be degenerate with the predictions of two different models of dark matter -- Cold Dark Matter (CDM) and a 7 keV sterile neutrino, which behaves as Warm Dark Matter (WDM). Our models are calibrated to the observed UV luminosity function at $z=4$ using two separate dust attenuation prescriptions, which manifest as high and low star formation efficiency in low mass haloes. We find that while at fixed star formation efficiency, $\varepsilon$, there are marked differences in the abundance of faint galaxies in the two dark matter models at high-$z$, these differences are mimicked easily by varying $\varepsilon$ in the same dark matter model. We find that a high $\varepsilon$ WDM and a low $\varepsilon$ CDM model -- which provide equally good fits to the $z=4$ UV luminosity function -- exhibit nearly identical evolution in the cosmic stellar mass and star formation rate densities. We show that differences in the star formation rate at fixed stellar mass are larger for variations in $\varepsilon$ in a given dark matter model than they are between dark matter models; however, the scatter in star formation rates is larger between the two models than they are when varying $\varepsilon$. Our results suggest that JWST will likely be more informative in constraining baryonic processes operating in high-$z$ galaxies than it will be in constraining the nature of dark matter.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
